On Overcoming the Transverse Boundary Error of the SU/PG Scheme for Moving Conductor Problems

Conductor moving in magnetic field is quite common in electrical equipment. The numerical simulation of such problem is vital in their design and analysis of electrical equipment. The Galerkin finite element method (GFEM) is a commonly employed simulation tool, nonetheless, due to its inherent numerical instability at higher velocities, the GFEM requires upwinding techniques to handle moving conductor problems. The Streamline Upwinding/Petrov-Galerkin (SU/PG) scheme is a widely acknowledged upwinding technique, despite its error-peaking at the transverse boundary. This error at the transverse-boundary, is found to be leading to non-physical solutions. Several remedies have been suggested in the allied fluid dynamics literature, which employs non-linear, iterative techniques. The present work attempts to address this issue, by retaining the computational efficiency of the GFEM. By suitable analysis, it is shown that the source of the problem can be attributed to the Coulomb's gauge. Therefore, to solve the problem, the Coulomb's gauge is taken out from the formulation and the associated weak form is derived. The effectiveness of this technique is demonstrated with pertinent numerical results.

==> Author_Contact_Information.txt <==
============================================================
               AUTHORS' CONTACT INFORMATION
============================================================

 Sethupathy Subramanian

 post2sethupathy@gmail.com

 305 Nieuwland Science Hall
 Notre Dame
 IN, USA
 46556

 +1 574 318 8990

------------------------------------------------------------

 Udaya Kumar

 udayk@iisc.ac.in

 High Voltage Laboratory, Room No. 209
 Dept. of Electrical Engineering
 Indian Institute of Science, 
 Bangalore 560012, India

 +91 8022933177

------------------------------------------------------------

 Sujata Bhowmick

 sujatabhowmick@gmail.com

 Department of Electronics Systems Engineering,
 Indian Institute of Science, 
 Bangalore 560012, India

 +91 9535146172
 
============================================================


==> Authors_Biography.txt <==
--------------------------------------------------------------------------------

{Sethupathy Subramanian} received the bachelors degree in electrical and 
electronics engineering from Anna University, Chennai, India, in 2009. He 
received the masters and doctrate degrees in electrical engineering from 
Indian Institute of Science, Bangalore, India in 2011 and 2017 respectively.
He is currently pursuing his graduate research at the Department of 
Physics, University of Notre Dame, USA.

His research interests, pertinent to electrical engineering, 
include computational electromagnetics, numerical stability, 
finite element and edge element methods. 

--------------------------------------------------------------------------------

{Udaya Kumar} (Senior Member, IEEE) received the
bachelor’s degree in electrical engineering from 
Bangalore University, Bangaluru, India, in 1989, and the
M.E. and Ph.D. degrees in high-voltage engineering
from the Indian Institute of Science, Bengaluru,
India, in 1991 and 1998, respectively.

He is currently a Professor with the High Voltage
Laboratory, Department of Electrical Engineering,
Indian Institute of Science. He is an Associate Editor 
of IEEE Transactions on Power Delivery \&
IET High Voltage.

--------------------------------------------------------------------------------

{Sujata Bhowmick} received the B.E. degree in electrical engineering from IIEST,
 Shibpur, India, in 2006, and the M.E. degree in electrical engineering from the 
 Indian Institute of Science, Bengaluru, India, in 2011. She received
the Ph.D. degree from the Department of Electronic Systems Engineering,
Indian Institute of Science, Bengaluru, India, in 2019.

Her current research interests include power electronics for renewable 
resources, single-phase grid-connected power converters, 
computational electromagnetics, finite element and 
edge element methods.

--------------------------------------------------------------------------------

